Building BESSER: an open-source low-code platform

Low-code platforms (latest reincarnation of the long tradition of model-driven engineering approaches) have the potential of saving us countless hours of repetitive boilerplate coding tasks. However, as software systems grow in complexity, low-code platforms need to adapt as well. Notably, nowadays this implies adapting to the modeling and generation of smart software. At the same time, if we want to broaden the userbase of this type of tools, we should also be able to provide more open source alternatives that help potential users avoid vendor lock-ins and give them the freedom to explore low-code development approaches (even adapting the tool to better fit their needs). To fulfil these needs, we are building BESSER, an open source low-code platform for developing (smart) software. BESSER offers various forms (i.e., notations) for system and domain specification (e.g. UML for technical users and chatbots for business users) together with a number of generators. Both types of components can be extended and are open to contributions from the community.

==> revision.txt <==
EMMSAD Paper Review

-------------------------  METAREVIEW  ------------------------
The reviewers mostly emphasize the positive aspects of this work. The reviewers agree that the work the paper reports on is well-motivated and, in general, features sound scientific considerations and decisions. There is a general agreement about the high quality of the writing and the paper's fit with EMMSAD. One reviewer emphasizes the interesting tooling aspects, research agenda, and rich discussion. All these render the paper a great match for the conference.
Nevertheless, the reviewers report some shortcomings, including the occasionally too abstract discussion, limited in-depth technical insights, and the lack of comparison with existing commercial tools.
I recommend addressing these detailed pointers in the camera-ready version.


Reviewer 1
----------- Paper weaknesses ----------- 
1. Motivation: Narrowing the scope of the research, defining a problem and presenting the platform as a solution could motivate the paper even better. The lack of research-oriented open-source solutions is, however, still evident.
2. Features
2.1 Implementation and Language design: A comparison with web-based low-code platforms is made. At the initial stage of the project, however, the implementation and modeling language lacks many features commonly found in these platforms. For example, UI-based prototyping and the use of different models specific to the task at hand such as data models, flow-oriented models for UI and application logic, and setting up events.
2.2 Transformation Approach: The generators could follow established standards for model transformation and operate on a meta-level. At the moment, the approach seems to manually implement code generation without, e.g., transformation rules on a meta level.
3. The paper does not discuss an example application that utilizes the language features and code generation. While the repository contains examples, they are not straight forward to run.
It should be made more clear which parts of the architecture, e.g., the ChatGPT interface, are implemented and where. There seem to be at least two repositories.
 
Minor points: "web applications while present", "is available[.]", "software As mentioned", "etc)".



Reviewer 2
----------- Paper weaknesses ----------- 
1.) Although the basic motivation is convincing, the scope of BESSER remains too unclear. The authors state that it is intended to enable the development of "smart" software, by which they appear to mean software incorporating AI components such as chatbots annd recommender systems (p. 5). But this is still too vague. What are the exact types of software to be developed using BESSER? Is it limited to standard GUI-based business information systems? Or is it also supposed to assist, for example, in the development of embedded systems? Please clarify.
2.) While it is true that most standard LCPs focus on web-based data management applications, most major vendors (Microsoft, Pega, etc.) already provide AI components for their platforms. How is BESSER different from these existing commercial platforms?
3.) The metamodel for B-UML is intelligible (p. 4), but it consists almost exclusively of standard concepts well-known in conceptual modeling and software development (Type, Class, DataType, ViewComponent, Association, etc.). Many existing LCPs and other software development environments explicitly or implicitly involve similar metamodels. How does this metamodel provide the basis for the development of "smart" software? What is new and special about it?
4.) The paper outlines BESSER mostly in abstract terms. Given the limited space available, this is understandable. However, it would be helpful if some features of BESSER could be presented in a more concrete fashion. For example, the paper would profit from a brief description and some screenshots of the platform itself and an application developed within it.
5.) There are some minor grammatical errors (e.g., missing "The" in "Next sections describe", p. 2) and awkward formulations (e.g., "We discuss on some items", p. 5). Proofread carefully.
 If the authors address the above concerns, this tool demonstration paper is a fitting contribution to EMMSAD.


Reviewer 3
----------- Paper weaknesses -----------
*) The showcase is outlined very shortly. A more detailed description would give impressions beyond the high-level explanations, but I see that this might be out of the scope of an 8-page demonstration paper.
Minor:
*) A switch of figures 1 and 2 would better fit the paper structure and improve the reading flow. Figure 1 is mentioned on page 2, depicted on page 3, but mainly described on page 4. Fig 2, on the other hand, is mentioned and described on page 2+ but depicted on page 4.

